Visualization of Linear Operations in the Spherical Harmonics Domain

Linear operations on coefficients in the spherical harmonics (SH) transform domain that again yield SH-domain coefficients are an important toolset in many disciplines of research and engineering. They comprise rotations, spatially selective filters, and many other modifications for various applications, or describe the response of a MIMO system to an excitation. It is of particular importance to characterize these operations both qualitatively and quantitatively, and make them accessible for people to work with. In this paper, we identify different key properties of such operations and propose a method for their visualization. With our proposed method, we succeed to show many important aspects of an operation in a single plot and give rise to a comprehensive interpretation of the behavior of a system. In our evaluation, we show the potential of the proposed method on the basis of various practical examples from spatial audio signal processing, where SH-domain filtering is used to modify acoustic scenes given by higher-order Ambisonics signals.

==> figures-data/sh_smoothing.csv <==
theta,N2,N4,N8,N16,N32
0,1,1,1,1,0.999999967809507
0.0126168379662241,0.999840822790339,0.999522519045618,0.998408987881245,0.994280252806025,0.978506486815586
0.0252336759324481,0.999363379841362,0.998090950083784,0.993645947781255,0.977251296972807,0.915865283685325
0.0378505138986722,0.998567937138632,0.995707912901544,0.985740790946457,0.949300294339287,0.817398612432679
0.0504673518648963,0.997454937809974,0.992377767425534,0.974743111711366,0.911060313603694,0.691347009689171
0.0630841898311203,0.996025001853407,0.988106604160171,0.960721803206039,0.863392434198832,0.547998800631944
0.0757010277973444,0.994278925756504,0.982902230832755,0.943764523968286,0.807361488511094,0.398626705320958
0.0883178657635685,0.992217682007407,0.97677415527702,0.923977020032093,0.744206206848165,0.254343834142808
0.100934703729793,0.989842418497801,0.969733564595598,0.901482308298235,0.675304703005734,0.125020236151439
0.113551541696017,0.987154457818234,0.961793300650569,0.876419728175104,0.602136380206139,0.0183781490988092
0.126168379662241,0.984155296446226,0.952967831939982,0.848943869596336,0.52624144287498,-0.0606399731567242
0.138785217628465,0.980846603827669,0.943273221926759,0.819223386566923,0.449179265896073,-0.110164381989973
0.151402055594689,0.977230221352111,0.932727093894693,0.787439706351818,0.372486897467404,-0.131337275090147
0.164018893560913,0.973308161222556,0.92134859241451,0.753785645291771,0.297638954056705,-0.127920948298606
0.176635731527137,0.969082605220515,0.909158341510852,0.718463943002653,0.22601010708664,-0.105644714034999
0.189252569493361,0.964555903367053,0.896178399628865,0.681685727379997,0.158841263086593,-0.0713729374160581
0.201869407459585,0.959730572480716,0.882432211506521,0.643668923383935,0.0972104059995437,-0.0322186103924649
0.214486245425809,0.954609294633215,0.867944557066095,0.604636619016484,0.0420089067261722,0.00530033207114141
0.227103083392033,0.949194915503855,0.852741497445177,0.564815402219494,-0.00607608303945709,0.0359527577007529
0.239719921358257,0.943490442633757,0.836850318294266,0.524433682614893,-0.0465727416575907,0.0562659079795732
0.252336759324481,0.937499043580943,0.820299470474387,0.483720012077735,-0.0792289986481282,0.0647318866404176
0.264953597290705,0.931224043977487,0.803118508294181,0.442901418076716,-0.104010291392661,0.0617474373482143
0.277570435256929,0.924668925489927,0.785338025431657,0.402201763537202,-0.121090898144849,0.0493153127752372
0.290187273223154,0.917837323684234,0.76698958869111,0.361840146680354,-0.130839291609774,0.030565627027021
0.302804111189378,0.910733025796689,0.748105669750709,0.32202935387176,-0.133798142483714,0.00917971267102347
0.315420949155602,0.903359968412071,0.728719575060858,0.282974377978621,-0.130659762751235,-0.0112037128637156
0.328037787121826,0.895722235050614,0.708865374057634,0.244871014090874,-0.122237909243041,-0.0275113732234182
0.34065462508805,0.88782405366526,0.688577825859434,0.20790454371536,-0.109436964910363,-0.0376278122168808
0.353271463054274,0.879669794050791,0.667892304618345,0.172248517710231,-0.0932195756532724,-0.04060960144976
0.365888301020498,0.871263965166463,0.646844723700753,0.138063647297497,-0.0745738430060987,-0.0367089309531495
0.378505138986722,0.862611212373832,0.625471458874259,0.105496811483752,-0.0544811573554503,-0.027220108783265
0.391121976952946,0.853716314591525,0.603809270680081,0.074680188142336,-0.0338857040250417,-0.0141844122329241
0.40373881491917,0.844584181368733,0.581895226171864,0.0457305148746286,-0.013666587969517,-1.02688213546916e-05
0.416355652885394,0.835219849879285,0.559766620203013,0.0187484845846068,0.00538659421422394,0.0129298581879856
0.428972490851618,0.825628481838184,0.537460896445512,-0.00618172051975358,0.0225940490334348,0.0226627771991896
0.441589328817842,0.815815360342563,0.515015568323562,-0.0289927540306269,0.0374014245716986,0.0278882642504071
0.454206166784067,0.805785886639041,0.492468140045282,-0.0496342883423682,0.0493904465228544,0.0281273187137036
0.466823004750291,0.795545576819527,0.469856027915185,-0.068073055605943,0.0582843897962393,0.0237325867220089
0.479439842716515,0.785100058447537,0.447216482109227,-0.0842927479429711,0.0639484085453204,0.0157695358286764
0.492056680682739,0.774455067117168,0.424586509092755,-0.0982937794583641,0.0663849263043318,0.0057953242267748
0.504673518648963,0.763616442946894,0.402002794859914,-0.110092913790196,0.0657244545241275,-0.00442329621211704
0.517290356615187,0.752590127010378,0.379501629170754,-0.119722762091884,0.0622123564570164,-0.0132051550168494
0.529907194581411,0.741382157706572,0.357118830959603,-0.127231157444775,0.0561921991772748,-0.019216325601095
0.542524032547635,0.729998667071371,0.334889675085177,-0.132680412738731,0.048086435498604,-0.0216598497760107
0.555140870513859,0.718445877033161,0.312848820589348,-0.136146470025265,0.038375226829448,-0.0203679892384625
0.567757708480083,0.706730095614605,0.291030240627597,-0.137717950233453,0.0275742557582743,-0.015789105888784
0.580374546446307,0.694857713083072,0.269467154229846,-0.137495112935811,0.0162123828850753,-0.00887715820782104
0.592991384412531,0.682835198052127,0.2481919600457,-0.135588736552523,0.00480997671373278,-0.000907411097568554
0.605608222378755,0.670669093536534,0.227236172223035,-0.132118929982178,-0.00614130991078655,0.00674833712016914
0.618225060344979,0.658366012963267,0.206630358563493,-0.127213887140495,-0.0161966254506487,0.0128490786188318
0.630841898311204,0.645932636141029,0.186404081092661,-0.121008596271654,-0.0249732811790318,0.0164780277519073
0.643458736277427,0.633375705190823,0.166585839176648,-0.113643516166998,-0.0321629259090831,0.0171732452811899
0.656075574243652,0.620702020440135,0.14720301531037,-0.105263231581326,-0.0375402082782695,0.0149779891147243
0.668692412209876,0.607918436283315,0.128281823696185,-0.0960151001772483,-0.0409677457055367,0.0104068336249486
0.6813092501761,0.595031857010759,0.109847261724522,-0.0860479032535697,-0.0423973661145098,0.00433738287989521
0.693926088142324,0.582049232609515,0.0919230644609643,-0.0755105123260616,-0.0418677320420334,-0.00215129474666161
0.706542926108548,0.568977554537967,0.074531662236734,-0.0645505833309559,-0.0394985915002333,-0.0079648464602792
0.719159764074772,0.555823851477236,0.0576941414318747,-0.0533132898166993,-0.0354820210481341,-0.0121732599327004
0.731776602040996,0.54259518506199,0.0414302085324958,-0.041940105982749,-0.0300711297103538,-0.0141551809453783
0.74439344000722,0.529298645593336,0.0257581575353845,-0.030567649821034,-0.023566774210206,-0.013685242361498
0.757010277973444,0.515941347736496,0.0106948407650339,-0.0193265959227144,-0.0163028939220455,-0.0109528452843014
0.769627115939668,0.502530426205969,-0.00374435684025651,-0.00834066673741632,-0.00863110641369033,-0.00651241529313085
0.782243953905892,0.4890730314409,-0.0175455399250553,0.00227428977773343,-0.000905210920993983,-0.00117620712170599
0.794860791872116,0.475576325273359,-0.0306963213567288,0.0124111290974589,0.00653377196829333,0.00413041519306083
0.80747762983834,0.462047476592272,-0.0431858372777849,0.0219721396060831,0.0133714392761459,0.00852608964245219
0.820094467804564,0.448493657005712,-0.0550047585485577,0.0308696675820622,0.019332202948881,0.0113168162632428
0.832711305770789,0.434922036504293,-0.0661452985669498,0.0390266337124353,0.0241894086552608,0.0121027341093088
0.845328143737013,0.421339779128373,-0.0766012174607516,0.0463769382409965,0.027773037400811,0.0108323226926309
0.857944981703237,0.4077540386418,-0.0863678226568676,0.0528657529499915,0.0299747599924431,0.00779722785928751
0.870561819669461,0.394171954214919,-0.0954419658405439,0.058449699275752,0.0307502289982299,0.00357084046312358
0.883178657635685,0.380600646119539,-0.103822036326423,0.0630969129533046,0.0301186086612321,-0.00109717867653765
0.895795495601909,0.367047211438579,-0.111507950871894,0.0667869966630556,0.0281594555994386,-0.00541149505825017
0.908412333568133,0.353518719793071,-0.118501139971779,0.0695108632039724,0.0250071676659619,-0.00866445904949389
0.921029171534357,0.340022209089213,-0.124804530681823,0.0712704727322447,0.0208433110763842,-0.0103502178668511
0.933646009500581,0.32656468128813,-0.130422526026786,0.0720784685728171,0.0158872134267023,-0.0102414910191986
0.946262847466805,0.313153098201006,-0.135360981057072,0.0719577170243834,0.0103852698026974,-0.00841766304450838
0.958879685433029,0.299794377312219,-0.13962717562582,0.0709407574281616,0.00459944888247401,-0.00524121773922333
0.971496523399253,0.286495387633099,-0.14322978396617,0.0690691695492775,-0.00120449533653161,-0.00128811917750717
0.984113361365477,0.273262945588904,-0.146178841155981,0.0663928660200308,-0.00676860302439207,0.00275487010532305
0.996730199331701,0.260103810941601,-0.148485706564609,0.0629693182105928,-0.0118535990917136,0.00620792247046933
1.00934703729793,0.247024682750992,-0.15016302438348,0.0588627244195709,-0.0162486568722156,0.00851100925002558
1.02196387526415,0.234032195376728,-0.151224681348953,0.0541431297101125,-0.019779656015201,0.00931339344214857
1.03458071323037,0.221132914523707,-0.151685761772573,0.0488855070534658,-0.0223156288661817,0.00852566423148754
1.0471975511966,0.208333333333333,-0.1515625,0.0431688096788194,-0.0237731735550731,0.00632682547726581
1.05981438916282,0.195639868523076,-0.150872230425845,0.0370750046644846,-0.0241187030166767,0.00312658812484553
1.07243122712905,0.183058856576756,-0.149633335197251,0.0306880978407019,-0.0233684933293185,-0.000509590385006556
1.08504806509527,0.170596549987931,-0.147865189744272,0.0240931600092414,-0.0215865881239044,-0.00395923522020081
1.09766490306149,0.158259113558728,-0.145588106280051,0.0173753643211527,-0.0188807045527506,-0.00664831374396874
1.11028174102772,0.146052620756441,-0.142823275418269,0.0106190443941649,-0.0153963668535733,-0.0081457414999556
1.12289857899394,0.133983050130165,-0.139592706059553,0.0039067823988594,-0.0113095627473376,-0.0082315402825264
1.13551541696017,0.122056281789696,-0.135919163702246,-0.00268146409767858,-0.00681827315089214,-0.00692802545168981
1.14813225492639,0.11027809394891,-0.13182610733634,-0.00906918826521268,-0.00213326497670045,-0.00448980243888348
1.16074909289261,0.0986541595357596,-0.127337625082342,-0.0151841054550636,0.00253144115830835,-0.00135528939289371
1.17336593085884,0.0871900428710097,-0.12247836873938,-0.0209588629603063,0.0069680122367413,0.0019312035855906
1.18598276882506,0.0758911964177776,-0.117273487409029,-0.0263316818278246,0.0109837504219654,0.00481314495304516
1.19859960679129,0.0647629576039029,-0.111748560363019,-0.0312469252453029,0.0144091742005186,0.00681522566851858
1.21121644475751,0.0538105457191188,-0.105929529324331,-0.0356555888589472,0.0171049054708381,0.00762101886694823
1.22383328272373,0.0430390588889603,-0.0998426303320163,-0.0395157092475458,0.0189670929540444,0.00712228514216237
1.23645012068996,0.0324534711272817,-0.0935143253605463,-0.0427926876762749,0.0199311704952655,0.00543235677858601
1.24906695865618,0.0220586294692186,-0.0869712338645031,-0.0454595271700202,0.0199738241563799,0.00286218008757682
1.26168379662241,0.0118592511863669,-0.0802400644190131,-0.047496981871454,0.0191131211688783,-0.000136159756274375
1.27430063458863,0.00185992108590832,-0.0733475466254878,-0.0488936185741844,0.0174068334141508,-0.00304829906659291
1.28691747255485,-0.00793491110464944,-0.0663203634509775,-0.049645791236556,0.014949064766082,-0.00538519795268085
1.29953431052108,-0.0175209332654989,-0.0591850841677662,-0.0497575301779047,0.0118653621874376,-0.00676467183320575
1.3121511484873,-0.026893973323765,-0.0519680980577419,-0.0492403485272851,0.00830655204864776,-0.0069733569859904
1.32476798645353,-0.0360500016024398,-0.0446955490435781,-0.0481129693262834,0.00444159329264143,-0.00599915058177423
1.33738482441975,-0.0449851330775713,-0.0373932714058656,-0.0464009774743511,0.000449775880806347,-0.00402928816533015
1.35000166238598,-0.0536956295423217,-0.0300867267420357,-0.0441364014394965,-0.00348738490551352,-0.00141504913719757
1.3626185003522,-0.0621779016765603,-0.0228009423192487,-0.0413572303321096,-0.00719420095539081,0.00139036838299377
1.37523533831842,-0.0704285110207309,-0.015560450969363,-0.0381068725488028,-0.0105084618716324,0.00390990533786284
1.38785217628465,-0.0784441718527789,-0.00838923266969986,-0.0344335627307575,-0.0132883582146244,0.00572327420616046
1.40046901425087,-0.0862217529669981,-0.00131065794854628,-0.0303897242423202,-0.0154183890206543,0.0065366196771703
1.4130858522171,-0.0937582793537119,0.00565256675075088,-0.0260312947564199,-0.0168140138487115,0.00622973489647887
1.42570269018332,-0.10105093377877,0.0124784516186786,-0.0214170228305996,-0.0174248677872629,0.00487331220454676
1.43831952814954,-0.108097058261905,0.0191457738187457,-0.0166077435687627,-0.0172364229027205,0.0027138463542688
1.45093636611577,-0.114894155453057,0.0256341255003041,-0.0116656415877065,-0.016270048656785,0.000129258765807442
1.46355320408199,-0.121439889905843,0.0319239593746495,-0.006653509543679,-0.0145814938550141,-0.00243683993796967
1.47617004204822,-0.127732089247407,0.0379966317506157,-0.00163401042294685,-0.0122578807087296,-0.00455088360278359
1.48878688001444,-0.133768745243961,0.0438344429326953,0.00333104833697212,-0.00941336471887487,-0.00586221990700167
1.50140371798066,-0.13954801476138,0.0494206748917588,0.00818142104998375,-0.00618366969290005,-0.00616093229978062
1.51402055594689,-0.145068220620302,0.0547396261257025,0.0128591027646519,-0.0027197530085069,-0.00541113523863972
1.52663739391311,-0.150327852345234,0.0597766436347915,0.0173089738636953,0.000819109587725325,-0.00375451241499046
1.53925423187934,-0.15532556680723,0.0645181519440838,0.0214794035668647,0.00427250912342492,-0.00148392996205817
1.55187106984556,-0.160060188759798,0.0689516791130858,0.0253228061427224,0.007486040407678,0.00100802462433991
1.56448790781178,-0.164530711267736,0.0730658796806841,0.0287961442142508,0.0103180791020911,0.00329658965772237
1.57710474577801,-0.168736296028667,0.0768505545014121,0.0318613741770115,0.0126459067221401,0.0049968974493247
1.58972158374423,-0.172676273587144,0.0802966674372032,0.0344858294296473,0.0143709234838982,0.0058283920607688
1.60233842171046,-0.176350143441211,0.0833963588769576,0.0366425378373065,0.015422731816863,0.00566086508117163
1.61495525967668,-0.179757574041419,0.0861429560644625,0.038310470601145,0.0157619251550501,0.00453459737264059
1.6275720976429,-0.182898402682352,0.0885309802234531,0.0394747204832347,0.0153814749668483,0.0026515332893178
1.64018893560913,-0.185772635286768,0.0905561504768556,0.0401266081275785,0.0143066713055085,0.000339314252242717
1.65280577357535,-0.188380446082556,0.0922153845654909,0.0402637160160202,0.0125936357304483,-0.00200546467137993
1.66542261154158,-0.190722177172762,0.0935067963797191,0.0398898503941253,0.0103264875138793,-0.0039849935197082
1.6780394495078,-0.192798337999001,0.094429690325656,0.0390149322881823,0.00761330194931795,-0.00526746026573882
1.69065628747403,-0.194609604698666,0.094984552555659,0.0376548195020467,0.0045810508649811,-0.00564242830022656
1.70327312544025,-0.196156819356373,0.0951730391007557,0.035831062223622,0.00136975797012708,-0.00505517620905617
1.71588996340647,-0.197440989150177,0.0949979609505433,0.033570595577641,-0.00187386632348937,-0.00361442726663379
1.7285068013727,-0.198463285393165,0.094463266133805,0.0309053731268004,-0.00500302574211852,-0.0015724251206749
1.74112363933892,-0.199225042471063,0.0935740188606518,0.0278719459404135,-0.0078773821267587,0.000719027285764439
1.75374047730515,-0.199727756676608,0.0923363757943849,0.0245109924123344,-0.0103692551343699,0.00286893885643467
1.76635731527137,-0.199973084941463,0.0907575595284627,0.0208668045123275,-0.0123692078106609,0.00451359236337891
1.77897415323759,-0.199962843466529,0.0888458293509391,0.0169867365923542,-0.0137907773216795,0.00537784262329324
1.79159099120382,-0.199699006251597,0.0866104493854872,0.0129206232371626,-0.0145741494985527,0.00532095930839644
1.80420782917004,-0.1991837035253,0.0840616542046245,0.0087201729436142,-0.0146886236606525,0.0043594074662799
1.81682466713627,-0.198419220076434,0.081210612016997,0.00443834463264846,-0.014133768304696,0.00266290059001371
1.82944150510249,-0.197407993487752,0.07806938553654,0.000128714139802213,-0.0129392262927951,0.000524588852835414
1.84205834306871,-0.196152612273401,0.0746508906470003,-0.00415516210631208,-0.01116318760168,-0.0016894053583179
1.85467518103494,-0.194655813921254,0.070968852980668,-0.00836037902340586,-0.00888960592694459,-0.00360245001684994
1.86729201900116,-0.192920482841409,0.0670377625352032,-0.0124353033319987,-0.0062242899579021,-0.00489124581109461
1.87990885696739,-0.190949648222229,0.0628728264571519,-0.016330175598243,-0.00329004861436163,-0.005340264881303
1.89252569493361,-0.188746481795331,0.0584899201251097,-0.0199976871768237,-0.000221109905287505,-0.0048776524519179
1.90514253289983,-0.186314295510994,0.0539055366694974,-0.023393525683567,0.00284293636852789,-0.00358663465736923
1.91775937086606,-0.183656539125516,0.0491367350695607,-0.0264768830109159,0.00576340235699,-0.00169063706073701
1.93037620883228,-0.180776797702103,0.0442010869714711,-0.029210920346141,0.00840869500543502,0.000485240524290169
1.94299304679851,-0.177678789026938,0.0391166223743022,-0.0315631851569089,0.0106601651506628,0.00256977395843256
1.95560988476473,-0.174366360942105,0.0339017743331478,-0.0335059756659284,0.0124173563778574,0.00420873033244023
1.96822672273095,-0.170843488597135,0.0285753228307699,-0.0350166489395916,0.0136024246107889,0.00512485511176958
1.98084356069718,-0.167114271620958,0.0231563379708598,-0.0360778693581187,0.0141635367319596,0.00516460770774535
1.9934603986634,-0.163182931216108,0.0176641226473169,-0.0366777949096016,0.0140771020547932,0.00432379563909523
2.00607723662963,-0.159053807177093,0.0121181548448477,-0.0368101994501319,0.0133487421899826,0.00274784453493742
2.01869407459585,-0.154731354834854,0.00653802972668348,-0.0364745297892216,0.0120129604972462,0.000706734299822621
2.03131091256208,-0.150220141929321,0.000943401665312232,-0.0356758971862253,0.0101315294660136,-0.00145109340856977
2.0439277505283,-0.1455248454121,-0.0046460736281984,-0.0344250035715548,0.00779067054187088,-0.00335801352903663
2.05654458849452,-0.140650248181367,-0.0102107967214329,-0.0327380035283058,0.00509715367862998,-0.00468963137436887
2.06916142646075,-0.1356012357511,-0.0157312816706745,-0.0306363037777497,0.00217349097207067,-0.00521977224161386
2.08177826442697,-0.130382792856813,-0.0211882126715542,-0.0281463025983885,-0.000847561904142572,-0.00485875846582378
2.0943951023932,-0.125,-0.0265625000000001,-0.025299072265625,-0.00382895277374837,-0.0036685201226083
2.10701194035942,-0.119458029933526,-0.0318353350954901,-0.0221299882205886,-0.00663546556777057,-0.00185200414770188
2.11962877832564,-0.113762144090262,-0.0369882446412926,-0.0186783092556865,-0.00913976769280742,0.00028131134421391
2.13224561629187,-0.107917688957266,-0.0420031434994385,-0.0149867135349476,-0.0112281053904608,0.00236795650083043
2.14486245425809,-0.101930092397874,-0.0468623863615938,-0.0111007957436135,-0.0128053959462523,0.00405217393170023
2.15747929222432,-0.0958048599240853,-0.0515488179807777,-0.00706853107875221,-0.0137994921574523,0.00504634973408306
2.17009613019054,-0.0895475709216501,-0.056045821853001,-0.00293971214660794,-0.0141644307844577,0.00517994402838003
2.18271296815676,-0.0831638748303139,-0.0603373672223523,0.00123463488067192,-0.0138825212101403,0.00442862883752932
2.19532980612299,-0.0766594872816923,-0.0644080542878487,0.00540284827928197,-0.0129651812845054,0.00291867600349342
2.20794664408921,-0.0700401861972763,-0.0682431574954498,0.00951323624437721,-0.0114524821409701,0.000905812645599966
2.22056348205544,-0.063311807849091,-0.0718286668040302,0.0135146830309383,-0.00941142026281013,-0.00126792628410258
2.23318032002166,-0.0564802428855645,-0.0751513268197602,0.0173572489812576,-0.00693299081218658,-0.00323209390366173
2.24579715798788,-0.0495514323251727,-0.0781986736992872,0.0209927577317221,-0.00412818879894408,-0.00465071184522395
2.25841399595411,-0.0425313635204533,-0.0809590697282901,0.0243753640406798,-0.00112311178903003,-0.00527950484527075
2.27103083392033,-0.0354260660949992,-0.0834217354883905,0.0274620958993271,0.00194662250755074,-0.00500777859355358
2.28364767188656,-0.0282416078560594,-0.0855767795320432,0.0302133648762344,0.00494189999170582,-0.00387779592914568
2.29626450985278,-0.0209840906853857,-0.0874152254918552,0.032593439000048,0.00772631158529517,-0.00207827948838868
2.308881347819,-0.013659646410986,-0.0889290365577963,0.0345708729001857,0.0101722601011429,8.69681125626508e-05
2.32149818578523,-0.00627443266244677,-0.0901111372629349,0.0361188903973345,0.0121667036585057,0.00225013211428348
2.33411502375145,0.0011653712874974,-0.0909554325256538,0.037215715259145,0.01361628168135,0.00404158859709992
2.34673186171768,0.00865356869245823,-0.0914568239037365,0.0378448464059045,0.0144515955183965,0.00515277031491663
2.3593486996839,0.0161839495102646,-0.0916112230232616,0.037995274460051,0.0146304516820309,0.00538905264502924
2.37196553765013,0.0237502945865073,-0.0914155621528715,0.0376616371754645,0.0141399200979154,0.00470364102878674
2.38458237561635,0.0313463798410663,-0.0908678019016739,0.0368443119506636,0.0129971106979567,0.00320659629556159
2.39719921358257,0.0389659804549077,-0.0899669360267707,0.0355494443170844,0.0112486270100163,0.00114729888249049
2.4098160515488,0.0466028750544575,-0.0887129933441722,0.0337889119921536,0.00896871273266469,-0.00112686979153389
2.42243288951502,0.0542508498908489,-0.0871070367446173,0.0315802247893368,0.00625616417960486,-0.0032288240253158
2.43504972748125,0.0619037030113482,-0.0851511593235643,0.028946361376291,0.00323013549131313,-0.0047972981704516
2.44766656544747,0.069555248420271,-0.0828484776423341,0.0259155445600119,2.50123170276451e-05,-0.00555858261200758
2.46028340341369,0.0771993202267018,-0.0802031221450316,0.0225209574473382,-0.00321542884587083,-0.00537396204850498
2.47290024137992,0.0848297767763456,-0.0772202247634553,0.0188004034729099,-0.0063443261106102,-0.00426472981469266
2.48551707934614,0.0924405047648482,-0.0739059037496724,0.014795913898052,-0.00921823110720268,-0.00241025106030422
2.49813391731237,0.100025423329933,-0.0702672457833111,0.0105533069563866,-0.0117035197076111,-0.000119220371775038
2.51075075527859,0.107578488119716,-0.0663122854078369,0.00612170334925643,-0.0136824346934354,0.0022213880944626
2.52336759324481,0.115093695334578,-0.0620499818571548,0.00155300327062644,-0.0150584942405024,0.00421125409961496
2.53598443121104,0.122565085739994,-0.0574901933407826,-0.0030986694380341,-0.0157610253429661,0.00550467868442377
2.54860126917726,0.129986748647727,-0.052643648862537,-0.00777755004173319,-0.0157486170007714,0.00587019053794362
2.56121810714349,0.137352825862824,-0.0475219176541874,-0.0124268363170683,-0.0150113327146554,0.00523150400645791
2.57383494510971,0.144657515593882,-0.0421373763117956,-0.0169893061212459,-0.0135715737079981,0.00368276132900851
2.58645178307593,0.151895076324042,-0.0365031737284959,-0.0214079424779266,-0.0114835411602507,0.00147503661099331
2.59906862104216,0.159059830640251,-0.0306331939232536,-0.0256265594441442,-0.0088313052301649,-0.00102392314960689
2.61168545900838,0.166146169018289,-0.0245420168706311,-0.02959042200607,-0.00572554823812901,-0.00339045281421093
2.62430229697461,0.173148553561164,-0.0182448774418219,-0.0332468533072009,-0.00229910657951556,-0.00521612339256627
2.63691913494083,0.180061521688428,-0.0117576225721261,-0.0365458226399988,0.00129851170790615,-0.0061775387413746
2.64953597290705,0.186879689774069,-0.0050966667746482,-0.0394405078298267,0.0049074115145525,-0.00609289764422071
2.66215281087328,0.193597756730629,0.001721053875718,-0.0418878259059213,0.00836413889950679,-0.00495558449232108
2.6747696488395,0.20021050753723,0.0086781291600004,-0.0438489262854087,0.0115087688867557,-0.00293884278779172
2.68738648680573,0.206712816709253,0.0157567234029407,-0.0452896410893479,0.01419195481267,-0.000369792952398574
2.70000332477195,0.213099651707428,0.0229386252959991,-0.0461808876604273,0.0162816397326281,0.00232267673562575
2.71262016273817,0.219366076284141,0.0302052987178152,-0.0464990188552123,0.0176691414798327,0.00467887490907937
2.7252370007044,0.225507253764814,0.0375379344118566,-0.0462261172346481,0.0182743462220041,0.00628546158229904
2.73785383867062,0.231518450262234,0.0449175023788356,-0.0453502298687877,0.0180497798970132,0.00684701765921763
2.75047067663685,0.23739503782177,0.0523248048397199,-0.043865541099288,0.0169833713752108,0.00623892702522263
2.76308751460307,0.243132497495455,0.05974052962379,-0.0417724812592563,0.0150997737778751,0.00453318472489827
2.7757043525693,0.248726422342953,0.0671453038352,-0.0390777700278521,0.0124601689798882,0.00199116454305233
2.78832119053552,0.254172520357483,0.0745197476509195,-0.0357943937890973,0.00916054250937528,-0.000974923080757551
2.80093802850174,0.259466617314811,0.0818445281027116,-0.0319415170635723,0.00532847930825891,-0.00386838826656481
2.81355486646797,0.264604659543494,0.0891004126960089,-0.0275443287805367,0.00111859248535066,-0.00618844433424202
2.82617170443419,0.26958271661457,0.096268322719128,-0.0226338248490802,-0.00329324524601994,-0.00751580289340823
2.83878854240042,0.274396983948986,0.103329386097225,-0.0172465291629002,-0.00771664672880417,-0.00758547997134788
2.85140538036664,0.279043785341076,0.110264989646771,-0.0114241558270884,-0.0119541690682474,-0.00633739094808263
2.86402221833286,0.283519575396471,0.117056830588052,-0.00521321601983996,-0.0158091909232073,-0.0039333439718881
2.87663905629909,0.287820941882865,0.123686967175338,0.00133542650918641,-0.0190938934026996,-0.000738758658931467
2.88925589426531,0.29194460799214,0.130137868306844,0.0081670467554096,-0.0216370222841412,0.00273168597756574
2.90187273223154,0.295887434512378,0.136392461979482,0.0152235915433344,-0.0232911150795173,0.00589235830366561
2.91448957019776,0.29964642190838,0.142434182456601,0.0224442488847763,-0.0239388952207132,0.00818362065738485
2.92710640816398,0.30321871230934,0.148247016020512,0.0297660477300541,-0.0234985666579304,0.00916452957054232
2.93972324613021,0.306601591402408,0.15381554518548,0.0371244819047348,-0.0219277842076441,0.00859210919227922
2.95234008409643,0.309792490230918,0.159124991251094,0.0444541517638545,-0.0192261264328075,0.0064708942442503
2.96495692206266,0.312788986896121,0.164161255080538,0.0516894169029293,-0.0154359566248471,0.0030659286384152
2.97757376002888,0.315588808161342,0.168910955993063,0.058765053142656,-0.0106416212261419,-0.00112718207109481
2.9901905979951,0.318189830957518,0.173361468665204,0.0656169069533075,-0.00496700120334278,-0.0054485719551812
3.00280743596133,0.320590083789151,0.177500957940661,0.072182540505894,0.00142850216250731,-0.00916774407293527
3.01542427392755,0.322787748039777,0.181318411454481,0.0784018606300755,0.00835540268599551,-0.0115965741049158
3.02804111189378,0.324781159176111,0.18480366998315,0.0842177251225464,0.0156007839257149,-0.0121934007427869
3.04065794986,0.326568807850084,0.187947455438346,0.0895765200824762,0.0229359215633857,-0.0106546021490326
3.05327478782622,0.328149340898085,0.190741396428551,0.0944287022500313,0.0301245821884542,-0.00696962492189262
3.06589162579245,0.329521562236736,0.193178051319287,0.0987293006870792,0.0369316789134798,-0.00143692876628686
3.07850846375867,0.330684433654654,0.195250928729543,0.102438372561792,0.0431319487554437,0.00537014530968388
3.0911253017249,0.331637075499671,0.196954505408919,0.105521408276803,0.0485183144329538,0.0126731978386378
3.10374213969112,0.332378767261078,0.19828424144708,0.107949681708636,0.0529096045392069,0.0195944692671223
3.11635897765734,0.332908948046517,0.199236592774386,0.109700541898829,0.0561573303644843,0.0252774874613721
3.12897581562357,0.333227216953217,0.199809020919844,0.110757643148444,0.0581512539975792,0.0290053007705335
3.14159265358979,0.333333333333333,0.2,0.111111111111111,0.0588235294117647,0.030303122959364

